Analysis of Blocking Probability in a Relay-based Cellular OFDMA Network

Relay deployment in Orthogonal Frequency Division Multiple Access (OFDMA) based cellular networks helps in coverage extension and or capacity improvement. In OFDMA system, each user requires different number of subcarriers to meet its rate requirement. This resource requirement depends on the Signal to Interference Ratio (SIR) experienced by a user. Traditional methods to compute blocking probability cannot be used in relay based cellular OFDMA networks. In this paper, we present an approach to compute the blocking probability of such networks. We determine an expression of the probability distribution of the users resource requirement based on its experienced SIR and then classify the users into various classes depending upon their subcarrier requirement. We consider the system to be a multidimensional system with different classes and evaluate the blocking probability of system using the multi-dimensional Erlang loss formulas.

==> Txn_Sys.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{Txn_Sys.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10002,8523)(1066,-8122)
\put(1126,-7576){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$K_{RS}$}}}}
\put(1081,-151){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$K_{BS}$}}}}
\put(2026,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{BS-RS link}$}}}}
\put(3781,-4516){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{RS-MS link}$}}}}
\put(7516,-4471){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{RS-MS link}$}}}}
\put(7471,-5686){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{RS-MS link}$}}}}
\put(5581,-1276){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{BS-RS link}$}}}}
\put(3736,-6766){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{RS-MS link}$}}}}
\put(5311,-8026){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{T1}$}}}}
\put(9001,-8026){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{T2}$}}}}
\put(1981,-2491){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{BS-RS link}$}}}}
\put(5716,-2536){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\textbf{BS-RS link}$}}}}
\end{picture}%

